A Non-linear GPU Thread Map for Triangular Domains

There is a stage in the GPU computing pipeline where a grid of thread-blocks, in \textit{parallel space}, is mapped onto the problem domain, in \textit{data space}. Since the parallel space is restricted to a box type geometry, the mapping approach is typically a $k$-dimensional bounding box (BB) that covers a $p$-dimensional data space. Threads that fall inside the domain perform computations while threads that fall outside are discarded at runtime. In this work we study the case of mapping threads efficiently onto triangular domain problems and propose a block-space linear map $\lambda(\omega)$, based on the properties of the lower triangular matrix, that reduces the number of unnnecessary threads from $\mathcal{O}(n^2)$ to $\mathcal{O}(n)$. Performance results for global memory accesses show an improvement of up to $18\%$ with respect to the \textit{bounding-box} approach, placing $\lambda(\omega)$ on second place below the \textit{rectangular-box} approach and above the \textit{recursive-partition} and \textit{upper-triangular} approaches. For shared memory scenarios $\lambda(\omega)$ was the fastest approach achieving $7\%$ of performance improvement while preserving thread locality. The results obtained in this work make $\lambda(\omega)$ an interesting map for efficient GPU computing on parallel problems that define a triangular domain with or without neighborhood interactions. The extension to tetrahedral domains is analyzed, with applications to triplet-interaction n-body applications.

==> plots/td1_data.dat <==
1000        0.047137
2000        0.165796
3000        0.366632
4000        0.644939
5000        0.999502
6000        1.436135
7000        1.953607
8000        2.548767
9000        3.238571
10000        4.002878
11000        4.856931
12000        5.798488
13000        6.812391
14000        7.892853
15000        9.067418
16000        10.325252
17000        11.676863
18000        13.081653
19000        14.586067
20000        16.143652
21000        17.828472
22000        19.530930
23000        21.374685
24000        23.264177
25000        25.252682
26000        27.278339
27000        29.458677
28000        31.684771
29000        33.982861
30000        36.323193


==> plots/td3_data.dat <==
1000        0.046789
1000        0.046680
1000        0.046847
2000        0.158388
3000        0.352230
4000        0.630891
5000        0.983877
6000        1.415136
7000        1.936571
8000        2.513942
9000        3.186182
10000        3.934076
11000        4.754828
12000        5.663528
13000        6.661543
14000        7.726227
15000        8.874112
16000        10.082826
17000        11.391408
18000        12.756188
19000        14.245647
20000        15.323988
21000        16.969576
22000        18.621487
23000        20.375256
24000        22.159218
25000        24.032221
26000        26.006540
27000        28.024204
28000        30.177948
29000        32.357456
30000        34.680439

